Conditioning of Finite Element Equations with Arbitrary Anisotropic Meshes

Bounds are developed for the condition number of the linear finite element equations of an anisotropic diffusion problem with arbitrary meshes. They depend on three factors. The first, factor proportional to a power of the number of mesh elements, represents the condition number of the linear finite element equations for the Laplacian operator on a uniform mesh. The other two factors arise from the mesh nonuniformity viewed in the Euclidean metric and in the metric defined by the diffusion matrix. The new bounds reveal that the conditioning of the finite element equations with adaptive anisotropic meshes is much better than what is commonly feared. Diagonal scaling for the linear system and its effects on the conditioning are also studied. It is shown that the Jacobi preconditioning, which is an optimal diagonal scaling for a symmetric positive definite sparse matrix, can eliminate the effects of mesh nonuniformity viewed in the Euclidean metric and reduce those effects of the mesh viewed in the metric defined by the diffusion matrix. Tight bounds on the extreme eigenvalues of the stiffness and mass matrices are obtained. Numerical examples are given.

==> aniso1hb-05-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
     42     6.647e+00  4.326e+01  1.716e+02     3.859e+00  1.695e+01     6.791e+00  1.787e+01      7.960e+00  2.652e+00
     55     7.928e+00  2.782e+01  8.516e+01     6.371e+00  1.563e+01     7.663e+00  1.647e+01      4.550e+00  2.354e+00
    211     4.622e+01  2.089e+02  3.912e+02     2.940e+01  8.120e+01     3.312e+01  8.557e+01      6.215e+00  2.212e+00
    836     4.386e+02  1.584e+03  4.299e+03     1.064e+02  3.897e+02     1.200e+02  4.108e+02      1.469e+01  3.129e+00
   3221     2.534e+03  1.027e+04  8.524e+04     4.440e+02  1.911e+03     6.445e+02  2.015e+03      3.629e+01  4.240e+00
  12972     1.154e+04  6.134e+04  1.381e+06     1.806e+03  1.157e+04     2.396e+03  1.220e+04      5.165e+01  5.051e+00
  51179     4.787e+04  2.795e+05  1.126e+07     7.341e+03  5.248e+04     1.012e+04  5.532e+04      1.435e+02  5.437e+00
 180899     2.183e+05  1.382e+06  1.354e+08     2.930e+04  1.979e+05     4.027e+04  2.086e+05      1.450e+02  5.970e+00


==> aniso1hb-07-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
     36     4.956e+00  1.826e+01  8.615e+01     3.010e+00  1.345e+01     4.607e+00  1.418e+01      6.899e+00  2.815e+00
     54     6.271e+00  1.207e+01  5.350e+01     6.022e+00  1.049e+01     6.364e+00  1.106e+01      2.666e+00  1.744e+00
    190     3.265e+01  8.101e+01  1.641e+02     3.087e+01  5.938e+01     3.811e+01  6.259e+01      2.282e+00  1.499e+00
    800     1.679e+02  6.247e+02  8.310e+02     1.547e+02  4.396e+02     2.081e+02  4.633e+02      2.743e+00  1.449e+00
   3130     7.509e+02  2.937e+03  3.444e+03     6.844e+02  1.909e+03     8.440e+02  2.012e+03      2.823e+00  1.420e+00
  11818     3.086e+03  1.105e+04  1.202e+04     2.821e+03  7.854e+03     3.713e+03  8.277e+03      2.714e+00  1.408e+00
  46292     1.236e+04  4.832e+04  5.458e+04     1.137e+04  3.542e+04     1.526e+04  3.735e+04      3.002e+00  1.390e+00
 199928     6.663e+04  2.312e+05  2.574e+05     5.151e+04  1.465e+05     6.885e+04  1.544e+05      3.038e+00  1.430e+00


==> aniso1hb-10-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
     51     4.216e+00  2.828e+01  7.531e+01     3.123e+00  2.097e+01     5.210e+00  2.211e+01      7.618e+00  3.171e+00
     97     6.779e+00  4.850e+01  1.581e+02     5.350e+00  2.516e+01     7.295e+00  2.652e+01      1.303e+01  3.937e+00
    352     2.740e+01  2.100e+02  4.430e+02     2.068e+01  7.634e+01     2.520e+01  8.047e+01      2.305e+01  5.772e+00
   1371     8.706e+01  6.533e+02  1.349e+03     5.792e+01  2.539e+02     7.996e+01  2.677e+02      3.985e+01  8.019e+00
   5091     2.405e+02  1.173e+03  1.551e+03     1.572e+02  4.996e+02     2.040e+02  5.266e+02      5.074e+01  1.091e+01
  18364     5.335e+02  3.486e+03  5.804e+03     3.668e+02  1.466e+03     4.729e+02  1.545e+03      6.698e+01  1.567e+01
  63154     1.272e+03  7.636e+03  1.064e+04     9.332e+02  3.314e+03     1.343e+03  3.493e+03      8.390e+01  2.115e+01
 209622     3.257e+03  2.141e+04  3.080e+04     2.496e+03  1.021e+04     3.859e+03  1.076e+04      8.473e+01  2.639e+01


==> aniso1hb-11-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
     51     9.504e+00  8.115e+01  1.995e+02     3.928e+00  2.815e+01     5.355e+00  2.968e+01      1.857e+01  5.293e+00
    105     1.881e+01  1.213e+02  3.291e+02     6.146e+00  3.376e+01     9.966e+00  3.558e+01      2.935e+01  7.560e+00
    292     2.945e+02  7.738e+02  3.832e+03     2.864e+01  9.770e+01     3.946e+01  1.030e+02      2.794e+01  1.103e+01
   1092     8.083e+02  2.440e+03  2.760e+04     9.501e+01  2.144e+02     9.955e+01  2.259e+02      5.258e+01  1.610e+01
   4302     1.151e+03  5.148e+03  1.640e+05     3.140e+02  7.720e+02     3.369e+02  8.137e+02      7.538e+01  1.808e+01
  16053     2.626e+03  1.333e+04  1.206e+06     9.624e+02  2.890e+03     1.095e+03  3.047e+03      7.853e+01  2.145e+01
  58626     6.285e+03  3.814e+04  1.110e+07     3.287e+03  9.811e+03     4.968e+03  1.034e+04      8.333e+01  2.527e+01
 213101     1.712e+04  1.430e+05  1.004e+09     1.145e+04  4.295e+04     1.574e+04  4.527e+04      9.676e+01  2.892e+01


==> ar2-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
  20000     4.052e+03  1.019e+04  1.019e+04     4.052e+03  6.667e+03     4.052e+03  7.028e+03      2.000e+00  2.000e+00
  20000     5.334e+03  3.049e+04  4.482e+04     4.120e+03  2.053e+04     4.134e+03  2.164e+04      3.479e+00  2.017e+00
  20000     1.207e+04  1.029e+05  3.117e+05     4.406e+03  3.701e+04     4.469e+03  3.901e+04      1.010e+01  2.084e+00
  20000     3.392e+04  3.835e+05  2.723e+06     5.415e+03  5.848e+04     5.646e+03  6.167e+04      3.165e+01  2.300e+00
  20000     1.032e+05  1.458e+06  2.602e+07     9.062e+03  9.905e+04     9.878e+03  1.044e+05      1.000e+02  2.983e+00
  20000     3.223e+05  5.479e+06  2.564e+08     2.146e+04  2.096e+05     2.413e+04  2.209e+05      3.162e+02  5.146e+00
  20000     1.015e+06  2.018e+07  2.552e+09     6.128e+04  5.666e+05     6.976e+04  5.971e+05      1.000e+03  1.198e+01
  20000     2.535e+06  5.623e+07  1.593e+10     1.488e+05  1.394e+06     1.700e+05  1.469e+06      2.500e+03  2.698e+01


==> ar3-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
  29478     1.165e+02  8.624e+02  8.624e+02     1.165e+02  2.567e+02     1.165e+02  1.060e+02      1.000e+00 -1.000e+00
  29478     1.361e+02  1.022e+03  3.344e+03     1.284e+02  2.913e+02     1.349e+02  1.202e+02      3.333e+00 -1.000e+00
  29478     2.659e+02  2.033e+03  1.906e+04     1.681e+02  5.567e+02     2.000e+02  2.298e+02      1.000e+01 -1.000e+00
  29478     7.513e+02  6.092e+03  1.746e+05     3.302e+02  2.240e+03     4.529e+02  9.243e+02      3.333e+01 -1.000e+00
  29478     2.146e+03  1.943e+04  1.481e+06     8.193e+02  9.473e+03     1.196e+03  3.910e+03      1.000e+02 -1.000e+00
  29478     7.029e+03  7.642e+04  1.612e+07     2.547e+03  4.706e+04     3.807e+03  1.942e+04      3.333e+02 -1.000e+00
  29478     2.098e+04  2.845e+05  1.441e+08     7.487e+03  2.035e+05     1.127e+04  8.400e+04      1.000e+03 -1.000e+00
  29478     6.348e+04  1.126e+06  1.321e+09     2.253e+04  8.924e+05     3.400e+04  3.684e+05      3.030e+03 -1.000e+00


==> chebyshev-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
      3     1.414e+00  1.099e+01  2.502e+01     1.414e+00  6.697e+00     1.414e+00  6.697e+00     -1.000e+00 -1.000e+00
      5     9.606e+00  6.659e+01  3.500e+02     3.409e+00  2.780e+01     3.409e+00  2.780e+01     -1.000e+00 -1.000e+00
      9     6.922e+01  4.700e+02  5.435e+03     1.296e+01  1.181e+02     1.296e+01  1.181e+02     -1.000e+00 -1.000e+00
     17     5.399e+02  3.533e+03  8.632e+04     5.182e+01  5.031e+02     5.182e+01  5.031e+02     -1.000e+00 -1.000e+00
     33     4.292e+03  2.740e+04  1.379e+06     2.074e+02  2.138e+03     2.074e+02  2.138e+03     -1.000e+00 -1.000e+00
     65     3.428e+04  2.158e+05  2.205e+07     8.299e+02  9.064e+03     8.299e+02  9.064e+03     -1.000e+00 -1.000e+00
    129     2.742e+05  1.713e+06  3.526e+08     3.320e+03  3.831e+04     3.320e+03  3.831e+04     -1.000e+00 -1.000e+00
    257     2.193e+06  1.365e+07  5.644e+09     1.328e+04  1.614e+05     1.328e+04  1.614e+05     -1.000e+00 -1.000e+00
    513     1.754e+07  1.090e+08  9.030e+10     5.312e+04  6.782e+05     5.312e+04  6.782e+05     -1.000e+00 -1.000e+00


==> chebyshev-lMax.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt         lMaxA     lMaxAe    lMaxAe2       lMaxDAD   lMaxDADe       lMaxSAS   lMaxSASe          maxAR      aveAR
      3     9.657e+00  1.649e+01  1.649e+01     1.172e+00  2.000e+00     1.172e+00  2.000e+00     -1.000e+00 -1.000e+00
      5     3.060e+01  5.994e+01  5.994e+01     1.546e+00  2.000e+00     1.546e+00  2.000e+00     -1.000e+00 -1.000e+00
      9     1.193e+02  2.350e+02  2.350e+02     1.857e+00  2.000e+00     1.857e+00  2.000e+00     -1.000e+00 -1.000e+00
     17     4.746e+02  9.353e+02  9.353e+02     1.962e+00  2.000e+00     1.962e+00  2.000e+00     -1.000e+00 -1.000e+00
     33     1.896e+03  3.737e+03  3.737e+03     1.990e+00  2.000e+00     1.990e+00  2.000e+00     -1.000e+00 -1.000e+00
     65     7.580e+03  1.494e+04  1.494e+04     1.998e+00  2.000e+00     1.998e+00  2.000e+00     -1.000e+00 -1.000e+00
    129     3.032e+04  5.976e+04  5.976e+04     1.999e+00  2.000e+00     1.999e+00  2.000e+00     -1.000e+00 -1.000e+00
    257     1.213e+05  2.390e+05  2.390e+05     2.000e+00  2.000e+00     2.000e+00  2.000e+00     -1.000e+00 -1.000e+00
    513     4.851e+05  9.562e+05  9.562e+05     2.000e+00  2.000e+00     2.000e+00  2.000e+00     -1.000e+00 -1.000e+00


==> chebyshev-lMin.dat <==
#     0             1          2          3             4          5             6          7
#   nbt         lMinA     lMinAe  lMinAeUni       lMinDAD   lMinDADe       lMinSAS   lMinSASe 
      3     6.828e+00  1.500e+00  6.589e-01     8.284e-01  2.986e-01     8.284e-01  2.986e-01
      5     3.186e+00  9.001e-01  1.713e-01     4.536e-01  7.196e-02     4.536e-01  7.196e-02
      9     1.724e+00  5.000e-01  4.324e-02     1.433e-01  1.694e-02     1.433e-01  1.694e-02
     17     8.790e-01  2.647e-01  1.084e-02     3.787e-02  3.976e-03     3.787e-02  3.976e-03
     33     4.417e-01  1.364e-01  2.711e-03     9.596e-03  9.352e-04     9.596e-03  9.352e-04
     65     2.211e-01  6.922e-02  6.778e-04     2.407e-03  2.207e-04     2.407e-03  2.207e-04
    129     1.106e-01  3.489e-02  1.694e-04     6.022e-04  5.221e-05     6.022e-04  5.221e-05
    257     5.530e-02  1.751e-02  4.236e-05     1.506e-04  1.239e-05     1.506e-04  1.239e-05
    513     2.765e-02  8.771e-03  1.059e-05     3.765e-05  2.949e-06     3.765e-05  2.949e-06


==> n2-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
     18     1.781e+02  1.698e+03  3.643e+04     1.781e+02  1.061e+03     1.803e+02  1.118e+03      1.250e+02  4.311e+01
     50     3.864e+02  4.719e+03  1.012e+05     3.404e+02  1.938e+03     3.447e+02  2.043e+03      1.250e+02  2.667e+01
    162     1.088e+03  1.529e+04  3.279e+05     6.595e+02  3.930e+03     7.016e+02  4.143e+03      1.250e+02  1.570e+01
    578     3.744e+03  5.454e+04  1.170e+06     1.308e+03  8.704e+03     1.459e+03  9.176e+03      1.250e+02  9.255e+00
   2178     1.402e+04  2.055e+05  4.410e+06     2.711e+03  2.111e+04     3.046e+03  2.225e+04      1.250e+02  5.737e+00
   8450     5.431e+04  7.974e+05  1.710e+07     6.021e+03  5.678e+04     6.697e+03  5.988e+04      1.250e+02  3.897e+00
  33282     2.139e+05  3.141e+06  6.735e+07     1.483e+04  1.710e+05     1.614e+04  1.802e+05      1.250e+02  2.956e+00
 132098     8.488e+05  1.246e+07  2.674e+08     4.182e+04  5.700e+05     4.429e+04  6.005e+05      1.250e+02  2.480e+00
 526338     3.382e+06  4.965e+07  1.065e+09     1.349e+05  2.048e+06     1.395e+05  2.159e+06      1.250e+02  2.240e+00


==> n3-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
    162     2.516e+01  2.184e+02  3.214e+03     2.516e+01  1.483e+02     2.541e+01  6.123e+01      2.500e+01 -1.000e+00
    750     6.141e+01  5.060e+02  8.816e+03     5.486e+01  2.946e+02     6.530e+01  1.216e+02      2.500e+01 -1.000e+00
   2058     1.107e+02  9.065e+02  1.722e+04     8.529e+01  4.639e+02     1.113e+02  1.915e+02      2.500e+01 -1.000e+00
   4374     1.744e+02  1.419e+03  2.841e+04     1.174e+02  6.521e+02     1.579e+02  2.692e+02      2.500e+01 -1.000e+00
  13182     3.461e+02  2.781e+03  5.918e+04     1.887e+02  1.076e+03     2.552e+02  4.442e+02      2.500e+01 -1.000e+00
  29478     5.773e+02  4.587e+03  1.011e+05     2.706e+02  1.555e+03     3.610e+02  6.419e+02      2.500e+01 -1.000e+00
  82944     1.125e+03  8.835e+03  2.015e+05     4.412e+02  2.507e+03     5.705e+02  1.035e+03      2.500e+01 -1.000e+00
 215622     2.098e+03  1.629e+04  3.806e+05     7.153e+02  3.922e+03     8.902e+02  1.619e+03      2.500e+01 -1.000e+00
 584016     4.037e+03  3.108e+04  7.395e+05     1.222e+03  6.303e+03     1.458e+03  2.602e+03      2.500e+01 -1.000e+00
1647750     8.003e+03  6.114e+04  1.476e+06     2.206e+03  1.044e+04     2.522e+03  4.308e+03      2.500e+01 -1.000e+00


==> uniform2-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
#    18     3.000e+00  9.167e+00  9.167e+00     3.000e+00  6.001e+00     3.000e+00  6.324e+00      2.000e+00  2.000e+00
#    50     9.472e+00  2.546e+01  2.546e+01     9.472e+00  1.667e+01     9.472e+00  1.757e+01      2.000e+00  2.000e+00
#   162     3.216e+01  8.250e+01  8.250e+01     3.216e+01  5.398e+01     3.216e+01  5.691e+01      2.000e+00  2.000e+00
    578     1.165e+02  2.944e+02  2.944e+02     1.165e+02  1.927e+02     1.165e+02  2.031e+02      2.000e+00  2.000e+00
   2178     4.407e+02  1.109e+03  1.109e+03     4.407e+02  7.261e+02     4.407e+02  7.652e+02      2.000e+00  2.000e+00
   8450     1.712e+03  4.303e+03  4.303e+03     1.712e+03  2.817e+03     1.712e+03  2.969e+03      2.000e+00  2.000e+00
  33282     6.744e+03  1.695e+04  1.695e+04     6.744e+03  1.109e+04     6.744e+03  1.169e+04      2.000e+00  2.000e+00
 132098     2.677e+04  6.727e+04  6.727e+04     2.677e+04  4.405e+04     2.677e+04  4.643e+04      2.000e+00  2.000e+00
 526338     1.067e+05  2.681e+05  2.681e+05     1.067e+05  1.754e+05     1.067e+05  1.850e+05      2.000e+00  2.000e+00


==> uniform3-kappa.dat <==
#     0             1          2          3             4          5             6          7            8          9
#   nbt        kappaA    kappaAe kappaAeUni      kappaDAD  kappaDADe      kappaSAS  kappaSASe          maxAR      aveAR 
#   162     3.000e+00  2.685e+01  2.685e+01     3.000e+00  7.998e+00     3.000e+00  3.301e+00      1.000e+00 -1.000e+00
#   750     9.472e+00  7.459e+01  7.459e+01     9.472e+00  2.221e+01     9.472e+00  9.169e+00      1.000e+00 -1.000e+00
#  2058     1.920e+01  1.462e+02  1.462e+02     1.920e+01  4.353e+01     1.920e+01  1.797e+01      1.000e+00 -1.000e+00
   4374     3.216e+01  2.416e+02  2.416e+02     3.216e+01  7.198e+01     3.216e+01  2.971e+01      1.000e+00 -1.000e+00
  13182     6.783e+01  5.043e+02  5.043e+02     6.783e+01  1.502e+02     6.783e+01  6.197e+01      1.000e+00 -1.000e+00
  29478     1.165e+02  8.624e+02  8.624e+02     1.165e+02  2.567e+02     1.165e+02  1.060e+02      1.000e+00 -1.000e+00
  82944     2.328e+02  1.719e+03  1.719e+03     2.328e+02  5.118e+02     2.328e+02  2.113e+02      1.000e+00 -1.000e+00
 215622     4.407e+02  3.249e+03  3.249e+03     4.407e+02  9.676e+02     4.407e+02  3.995e+02      1.000e+00 -1.000e+00
 584016     8.569e+02  6.313e+03  6.313e+03     8.569e+02  1.880e+03     8.569e+02  7.760e+02      1.000e+00 -1.000e+00
1647750     1.712e+03  1.261e+04  1.261e+04     1.712e+03  3.754e+03     1.712e+03  1.549e+03      1.000e+00 -1.000e+00

